Fast and easy blind deblurring using an inverse filter and PROBE

PROBE (Progressive Removal of Blur Residual) is a recursive framework for blind deblurring. Using the elementary modified inverse filter at its core, PROBE's experimental performance meets or exceeds the state of the art, both visually and quantitatively. Remarkably, PROBE lends itself to analysis that reveals its convergence properties. PROBE is motivated by recent ideas on progressive blind deblurring, but breaks away from previous research by its simplicity, speed, performance and potential for analysis. PROBE is neither a functional minimization approach, nor an open-loop sequential method (blur kernel estimation followed by non-blind deblurring). PROBE is a feedback scheme, deriving its unique strength from the closed-loop architecture rather than from the accuracy of its algorithmic components.

==> fullrankTable.csv <==
Method,Mean PSNR,Time [sec]
Kotera~\cite{kotera2013},26.3, 3
Krishnan~\cite{krishnan2011},26.5, 9
Shan~\cite{shan2008},25.4,NA
Cho~\cite{SCho_deblur_2009},27.1,NA
Levin~\cite{levin2011},28.4,36
{\bf PROBE},28.4, 5
